Computing optical meteor flux using Global Meteor Network data

Meteor showers and their outbursts are the dominant source of meteoroid impact risk to spacecraft on short time scales. Meteor shower prediction models depend on historical observations to produce accurate forecasts. However, the current lack of quality and persistent world-wide monitoring at optical meteoroid sizes has left some recent major outbursts poorly observed. A novel method of computing meteor shower flux is developed and applied to Global Meteor Network data. The method is verified against previously published observations of the Perseids and the Geminids. The complete mathematical and algorithmic details of computing meteor shower fluxes from video observations are described. As an example application of our approach, the flux measurements of the 2021 Perseid outburst, the 2020-2022 Quadrantids, and 2020-2021 Geminids are presented. The flux of the 2021 Perseids reached similar levels to the 1991-1994 and 2016 outbursts (ZHR $\sim$ 280). The flux of the Quadrantids shows high year-to-year variability in the core of the stream while the longer lasting background activity is less variable, consistent with an age difference between the two components. The Geminids show a double peak in flux near the time of peak.

==> supplementary_materials/GEM_2020-2021_flux.csv <==
# Shower parameters:
# Shower         = GEM
# r              = 1.91
# s              = 1.70
# m_lim @ +6.5M  = 1.75e-07 kg
# Met LM mean    = 4.73e+00
# m_lim @ +4.73M = 1.07e-06 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 100
# Min TAP          = 300.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+4.73M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR CI low, ZHR CI high, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
258.87793167,259.01140475,1.654,1.514,1.804,0.528,0.484,0.576,10.586,9.688,11.545,511,308.876,4.87,42.78,46.86,12.06
259.14487783,259.17396812,2.235,2.071,2.409,0.714,0.662,0.769,14.303,13.255,15.412,689,308.237,5.11,68.09,37.04,9.96
259.20305841,259.23385989,2.712,2.531,2.902,0.866,0.808,0.927,17.352,16.197,18.566,839,309.398,4.93,82.06,39.95,10.44
259.26466137,259.29204046,2.304,2.136,2.482,0.736,0.682,0.792,14.743,13.668,15.879,697,302.515,5.04,76.18,39.95,10.36
259.31941955,259.35193223,2.700,2.518,2.891,0.862,0.804,0.923,17.276,16.115,18.498,822,304.461,4.97,61.53,45.94,11.52
259.38444490,259.52989633,2.780,2.595,2.975,0.888,0.829,0.950,17.789,16.606,19.033,840,302.156,4.70,51.68,51.63,12.20
259.67534777,259.77288579,3.727,3.513,3.952,1.190,1.122,1.262,23.851,22.478,25.286,1126,302.085,4.50,56.48,50.98,10.90
259.87042381,259.92860438,4.696,4.455,4.947,1.500,1.423,1.580,30.050,28.508,31.653,1422,302.795,4.52,68.70,48.42,10.78
259.98678495,260.02785359,4.143,3.918,4.377,1.323,1.251,1.398,26.507,25.067,28.008,1267,305.850,4.71,49.51,46.84,10.44
260.06892223,260.10314610,3.761,3.549,3.981,1.201,1.133,1.271,24.063,22.710,25.475,1181,314.047,4.79,49.00,45.22,10.41
260.13736997,260.16132667,3.824,3.611,4.046,1.221,1.153,1.292,24.469,23.108,25.890,1207,315.633,4.99,61.85,38.46,9.42
260.18528338,260.20410651,4.769,4.525,5.022,1.523,1.445,1.604,30.512,28.953,32.134,1434,300.722,4.99,71.77,38.59,9.36
260.22292963,260.24346395,5.624,5.362,5.896,1.796,1.712,1.883,35.988,34.311,37.726,1728,307.237,4.81,78.55,42.59,9.96
260.26399827,260.28453259,5.581,5.326,5.846,1.782,1.701,1.867,35.714,34.082,37.404,1798,322.140,4.82,76.72,43.41,10.01
260.30506691,260.32389004,5.515,5.252,5.787,1.761,1.677,1.848,35.287,33.608,37.029,1655,300.105,4.91,66.98,43.32,10.02
260.34271317,260.36495868,5.837,5.574,6.110,1.864,1.780,1.951,37.352,35.669,39.094,1849,316.750,4.82,58.24,46.92,10.67
260.38720419,260.41629448,5.896,5.625,6.177,1.883,1.796,1.972,37.728,35.995,39.522,1780,301.893,4.69,54.65,51.85,11.55
260.44538477,260.50527653,6.248,5.969,6.536,1.995,1.906,2.087,39.976,38.195,41.819,1892,302.838,4.77,76.52,39.74,9.80
260.56516830,260.63361603,6.605,6.318,6.902,2.109,2.018,2.204,42.265,40.430,44.162,1994,301.884,4.61,55.77,48.52,10.66
260.70206377,260.80986895,7.848,7.536,8.171,2.506,2.407,2.609,50.220,48.220,52.281,2375,302.608,4.40,56.38,50.27,9.53
260.91767413,260.96045396,9.269,8.932,9.616,2.960,2.852,3.071,59.310,57.151,61.529,2847,307.152,4.50,62.38,47.54,9.63
261.00323379,261.03574647,8.551,8.224,8.888,2.731,2.626,2.838,54.716,52.622,56.871,2574,301.016,4.63,50.28,46.67,9.74
261.06825914,261.10077181,8.638,8.316,8.969,2.759,2.656,2.864,55.273,53.214,57.391,2718,314.653,4.80,50.69,42.51,9.62
261.13328449,261.16408597,9.035,8.705,9.374,2.885,2.780,2.994,57.812,55.702,59.981,2832,313.452,4.94,59.87,38.47,9.40
261.19488745,261.21713296,9.409,9.075,9.751,3.005,2.898,3.114,60.204,58.069,62.397,3002,319.066,5.05,71.42,36.84,9.11
261.23937847,261.26162399,11.438,11.072,11.814,3.653,3.536,3.773,73.191,70.844,75.597,3674,321.197,4.80,79.69,42.43,10.03
261.28386950,261.30440382,11.514,11.144,11.892,3.677,3.559,3.798,73.674,71.310,76.096,3673,319.007,4.82,76.83,42.06,9.73
261.32493814,261.34547246,11.530,11.161,11.909,3.682,3.564,3.803,73.778,71.413,76.201,3679,319.077,4.93,67.74,42.16,9.59
261.36600678,261.39338587,12.460,12.067,12.863,3.979,3.854,4.108,79.730,77.213,82.308,3794,304.487,4.80,56.74,47.42,10.63
261.42076496,261.47038957,14.037,13.618,14.465,4.483,4.349,4.620,89.818,87.136,92.560,4247,302.562,4.79,61.98,45.41,10.57
261.52001418,261.58675072,16.773,16.313,17.242,5.356,5.210,5.506,107.324,104.384,110.326,5049,301.024,4.73,71.02,44.65,10.33
261.65348726,261.79380511,15.375,14.938,15.821,4.910,4.771,5.052,98.379,95.587,101.232,4702,305.825,4.55,49.90,50.90,10.10
261.93412296,261.98203638,20.041,19.541,20.550,6.400,6.240,6.563,128.236,125.037,131.497,6096,304.177,4.56,62.29,49.08,9.82
262.02994979,262.06588485,18.955,18.475,19.443,6.053,5.900,6.209,121.285,118.217,124.412,5928,312.749,4.62,55.91,48.15,9.82
262.10181991,262.13946616,17.276,16.815,17.747,5.517,5.370,5.667,110.545,107.592,113.558,5313,307.535,4.66,58.10,45.34,9.58
262.17711242,262.21989225,17.591,17.123,18.068,5.618,5.468,5.770,112.559,109.567,115.611,5367,305.102,4.64,71.88,43.92,9.83
262.26267208,262.30202953,15.487,15.053,15.931,4.946,4.807,5.088,99.100,96.322,101.938,4821,311.284,4.66,64.51,44.95,9.89
262.34138698,262.39443397,14.115,13.693,14.546,4.507,4.373,4.645,90.316,87.616,93.077,4235,300.043,4.61,51.93,46.90,10.42
262.44748096,262.57582046,9.847,9.497,10.207,3.145,3.033,3.260,63.010,60.768,65.315,2979,302.519,4.66,60.03,44.23,10.31
262.70415996,262.84961140,4.162,3.934,4.399,1.329,1.256,1.405,26.629,25.176,28.145,1254,301.321,4.52,50.29,52.82,9.69
262.99506283,263.04297624,3.314,3.113,3.524,1.058,0.994,1.125,21.205,19.921,22.549,1017,306.891,4.52,59.67,50.15,9.67
263.09088966,263.13195830,3.210,3.012,3.418,1.025,0.962,1.092,20.542,19.274,21.872,977,304.331,4.56,61.45,48.36,9.49
263.17302694,263.21409558,2.016,1.859,2.181,0.644,0.594,0.697,12.897,11.898,13.958,615,305.120,4.69,67.21,44.88,9.17
263.25516422,263.29794405,1.879,1.729,2.039,0.600,0.552,0.651,12.023,11.061,13.046,576,306.553,4.61,66.79,48.84,9.73
263.34072388,263.38692610,1.400,1.270,1.540,0.447,0.406,0.492,8.960,8.127,9.855,424,302.802,4.79,60.11,46.54,9.80
263.43312832,263.53922231,1.460,1.327,1.604,0.466,0.424,0.512,9.345,8.491,10.261,439,300.603,4.67,63.17,51.89,11.37
263.64531630,263.76852222,0.867,0.765,0.978,0.277,0.244,0.312,5.546,4.894,6.259,262,302.306,4.44,48.79,57.20,10.45
263.89172814,263.96188706,0.484,0.408,0.569,0.154,0.130,0.182,3.095,2.613,3.640,146,301.830,4.59,63.31,46.65,9.18
264.03204599,264.07995940,0.546,0.467,0.635,0.174,0.149,0.203,3.495,2.989,4.061,170,311.276,4.60,54.84,49.81,9.58
264.12787282,264.16038549,0.387,0.320,0.462,0.123,0.102,0.148,2.473,2.051,2.958,120,310.438,4.75,52.70,45.27,9.15
264.19289816,264.23225561,0.390,0.323,0.466,0.124,0.103,0.149,2.494,2.070,2.980,121,310.430,4.81,63.89,39.01,8.66
264.27161306,264.31439289,0.285,0.233,0.344,0.091,0.075,0.110,1.822,1.493,2.201,107,375.822,4.76,73.78,43.19,9.73
264.35717272,264.38455182,0.281,0.230,0.340,0.090,0.074,0.109,1.800,1.473,2.177,106,376.881,4.94,65.81,42.77,9.98
264.41193091,264.43588762,0.372,0.308,0.446,0.119,0.098,0.142,2.380,1.968,2.853,117,314.542,4.89,57.73,45.97,10.64
264.45984432,264.49064580,0.393,0.326,0.471,0.126,0.104,0.150,2.518,2.086,3.013,119,302.432,4.76,56.51,47.12,10.97
264.52144728,264.56593831,0.366,0.302,0.440,0.117,0.096,0.141,2.344,1.933,2.815,114,311.265,4.84,78.92,39.30,9.70
264.61042934,264.66005394,0.371,0.306,0.446,0.118,0.098,0.142,2.373,1.956,2.853,113,304.698,4.86,70.45,41.37,9.75
264.70967855,264.84657402,0.353,0.289,0.427,0.113,0.092,0.136,2.258,1.848,2.730,106,300.448,4.33,50.48,59.02,10.72
264.98346948,265.07416273,0.237,0.194,0.287,0.076,0.062,0.092,1.519,1.244,1.837,106,446.540,4.54,59.71,47.04,9.77
265.16485597,265.23672609,0.307,0.250,0.374,0.098,0.080,0.119,1.968,1.603,2.391,101,328.468,4.57,63.66,48.42,10.06
265.30859621,,,,,,,,,,,,,,,,


==> supplementary_materials/PER_2020_flux.csv <==
# Shower parameters:
# Shower         = PER
# r              = 2.09
# s              = 1.80
# m_lim @ +6.5M  = 2.21e-08 kg
# Met LM mean    = 3.95e+00
# m_lim @ +3.95M = 2.99e-07 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 30
# Min TAP          = 100.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+3.95M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR lower, ZHR upper, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
133.37385580,133.55010872,4.617,4.205,5.057,0.708,0.644,0.775,18.858,17.178,20.659,462,100.074,3.94,37.88,50.45,16.26
133.72636163,133.93170483,4.158,3.768,4.577,0.637,0.578,0.701,16.985,15.393,18.696,417,100.292,4.02,54.99,41.90,15.60
134.63329410,134.69318586,4.751,4.335,5.197,0.728,0.664,0.796,19.409,17.708,21.229,478,100.605,4.02,51.85,45.08,15.44
134.75307763,134.87799474,5.772,5.314,6.260,0.885,0.814,0.959,23.580,21.708,25.571,585,101.344,4.01,46.04,51.43,18.54
135.49915792,135.58642878,6.178,5.701,6.683,0.947,0.874,1.024,25.235,23.289,27.300,621,100.525,3.92,43.99,48.64,16.28
135.67369964,135.81059511,6.392,5.908,6.905,0.980,0.905,1.058,26.110,24.132,28.207,644,100.756,3.95,47.35,51.74,18.37
136.44373664,136.53614108,7.170,6.659,7.709,1.099,1.021,1.181,29.288,27.203,31.490,731,101.957,3.86,43.72,58.09,17.85
137.12479159,137.34553553,8.835,8.268,9.431,1.354,1.267,1.445,36.093,33.775,38.527,902,102.088,3.79,38.08,62.76,17.84
137.56627947,137.72542045,9.649,9.052,10.274,1.479,1.387,1.575,39.415,36.978,41.970,974,100.946,3.80,47.83,59.61,19.04
138.38080749,138.48347909,11.700,11.039,12.389,1.793,1.692,1.899,47.793,45.095,50.609,1172,100.174,3.74,44.04,62.13,18.32
139.08239676,139.32196382,20.776,19.894,21.687,3.184,3.049,3.324,84.868,81.267,88.588,2088,100.501,3.90,44.44,51.64,15.93
139.56153089,139.67446965,23.163,22.229,24.125,3.550,3.407,3.697,94.618,90.805,98.550,2318,100.075,4.04,37.14,58.29,20.32
140.28365448,140.40001562,30.536,29.467,31.634,4.680,4.516,4.848,124.738,120.370,129.224,3078,100.799,3.83,42.55,59.74,17.41
140.51637677,140.64642746,29.488,28.439,30.566,4.519,4.359,4.684,120.456,116.171,124.859,2982,101.127,4.00,44.92,56.84,20.10
141.27272422,141.43186520,22.470,21.556,23.413,3.444,3.304,3.588,91.789,88.053,95.643,2272,101.112,3.77,42.82,59.39,17.56
141.59100618,141.66972108,15.468,14.714,16.250,2.371,2.255,2.491,63.185,60.106,66.382,1578,102.018,4.11,45.30,51.52,19.32
142.24468204,142.36617676,8.831,8.261,9.431,1.353,1.266,1.445,36.075,33.745,38.524,891,100.892,3.95,45.25,47.00,15.98
142.48767149,142.58692070,8.931,8.356,9.535,1.369,1.281,1.461,36.481,34.133,38.949,897,100.441,4.01,39.88,55.16,19.41
143.18241598,143.26455326,5.759,5.303,6.245,0.883,0.813,0.957,23.527,21.662,25.509,587,101.920,3.88,44.61,53.10,16.72
143.34669054,143.43909498,5.409,4.964,5.884,0.829,0.761,0.902,22.096,20.277,24.036,543,100.384,3.90,54.07,51.48,17.56
143.53149942,143.62903744,5.548,5.097,6.028,0.850,0.781,0.924,22.664,20.822,24.625,558,100.573,4.11,43.51,49.71,18.20
143.72657546,143.96956491,3.995,3.617,4.402,0.612,0.554,0.675,16.321,14.775,17.984,408,102.120,4.02,40.25,51.23,16.27
144.21255437,144.25875659,4.008,3.625,4.420,0.614,0.556,0.677,16.371,14.808,18.054,401,100.060,4.01,47.88,49.60,15.41
144.30495881,144.40934160,4.908,4.484,5.362,0.752,0.687,0.822,20.050,18.318,21.903,492,100.237,3.94,50.08,55.83,17.67
145.00997046,145.12462041,3.816,3.444,4.218,0.585,0.528,0.646,15.589,14.069,17.229,384,100.623,3.87,39.34,56.78,16.76
145.23927037,145.33338600,3.312,2.966,3.688,0.508,0.455,0.565,13.531,12.117,15.065,333,100.530,3.94,53.16,51.97,17.14
145.42750163,145.51135011,3.136,2.799,3.503,0.481,0.429,0.537,12.812,11.434,14.310,314,100.117,4.08,40.18,51.32,18.76
146.09144465,146.14449164,3.323,2.980,3.694,0.509,0.457,0.566,13.572,12.172,15.090,342,102.934,3.98,40.97,52.16,16.12
146.19753863,146.24202966,3.375,3.027,3.752,0.517,0.464,0.575,13.788,12.367,15.327,343,101.621,4.03,53.49,49.58,16.18
146.28652068,146.37036916,2.853,2.533,3.201,0.437,0.388,0.491,11.653,10.348,13.077,289,101.309,4.03,44.97,53.32,17.97
146.45421763,146.52608775,1.954,1.691,2.247,0.300,0.259,0.344,7.983,6.907,9.179,197,100.802,4.17,48.93,46.52,17.23
147.09420394,,,,,,,,,,,,,,,,


==> supplementary_materials/PER_2021_flux.csv <==
# Shower parameters:
# Shower         = PER
# r              = 2.09
# s              = 1.80
# m_lim @ +6.5M  = 2.21e-08 kg
# Met LM mean    = 3.90e+00
# m_lim @ +3.90M = 3.15e-07 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 500
# Min TAP          = 10.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+3.90M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR CI low, ZHR CI high, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
136.37533216,136.55671865,6.006,5.491,6.557,0.887,0.811,0.968,24.536,22.432,26.784,500,83.245,3.74,37.70,49.33,17.38
136.73810514,136.96398266,7.500,6.863,8.179,1.107,1.013,1.208,30.636,28.037,33.411,511,68.136,3.90,45.57,47.06,15.75
137.18986018,137.23092882,8.479,7.765,9.240,1.252,1.146,1.364,34.635,31.719,37.747,519,61.213,3.74,31.22,61.26,17.55
137.27199746,137.29937656,7.764,7.101,8.473,1.146,1.048,1.251,31.717,29.008,34.611,504,64.912,3.82,42.52,53.95,16.57
137.32675565,137.34900116,8.995,8.251,9.787,1.328,1.218,1.445,36.743,33.706,39.980,539,59.924,3.77,50.99,54.79,17.21
137.37124668,137.39178100,9.182,8.417,9.998,1.356,1.243,1.476,37.509,34.383,40.843,530,57.720,3.83,57.82,51.73,16.69
137.41231532,137.45851754,9.168,8.384,10.007,1.354,1.238,1.477,37.453,34.248,40.877,502,54.753,3.85,59.85,51.38,17.21
137.50471976,137.61765852,9.708,8.876,10.597,1.433,1.310,1.565,39.657,36.256,43.290,500,51.504,3.60,41.49,66.37,20.16
137.73059728,137.95818599,11.062,10.134,12.052,1.633,1.496,1.779,45.187,41.397,49.231,523,47.280,3.68,31.06,64.17,17.16
138.18577470,138.21144260,9.200,8.423,10.030,1.358,1.244,1.481,37.582,34.406,40.973,515,55.977,3.82,35.41,59.26,16.52
138.23711050,138.25593363,10.994,10.061,11.991,1.623,1.485,1.770,44.911,41.097,48.983,510,46.388,3.84,43.32,56.47,16.54
138.27475676,138.29186869,11.102,10.181,12.084,1.639,1.503,1.784,45.351,41.589,49.362,535,48.189,3.95,49.36,51.67,15.94
138.30898062,138.32609256,9.732,8.906,10.615,1.437,1.315,1.567,39.755,36.380,43.360,510,52.403,4.03,54.76,46.34,14.60
138.34320449,138.35860523,10.663,9.767,11.621,1.574,1.442,1.716,43.560,39.896,47.470,520,48.765,3.97,59.56,44.98,14.47
138.37400597,138.51774621,11.873,10.863,12.952,1.753,1.604,1.912,48.502,44.375,52.909,508,42.785,3.76,53.24,53.62,18.07
138.66148645,138.87538562,13.883,12.709,15.137,2.050,1.876,2.235,56.713,51.915,61.834,514,37.023,3.89,41.26,50.80,15.94
139.08928478,139.11837507,13.524,12.409,14.712,1.997,1.832,2.172,55.244,50.690,60.096,542,40.078,3.83,28.53,61.23,16.54
139.14746535,139.16286609,15.851,14.521,17.271,2.340,2.144,2.550,64.752,59.316,70.553,522,32.931,3.97,34.47,58.29,16.56
139.17826683,139.19024519,17.930,16.466,19.488,2.647,2.431,2.877,73.242,67.264,79.609,553,30.843,4.04,38.56,56.57,16.56
139.20222354,139.21420189,16.945,15.645,18.323,2.502,2.310,2.705,69.218,63.909,74.849,628,37.062,4.09,42.52,51.42,15.65
139.22618025,139.23815860,15.720,14.498,17.018,2.321,2.141,2.513,64.216,59.225,69.516,611,38.867,4.09,46.97,47.89,14.91
139.25013695,139.26211531,14.685,13.484,15.964,2.168,1.991,2.357,59.987,55.082,65.212,551,37.522,4.12,51.10,45.14,14.28
139.27409366,139.28607201,15.173,14.030,16.385,2.240,2.072,2.419,61.982,57.312,66.932,651,42.904,4.21,54.76,42.69,14.05
139.29805037,139.31002872,14.195,13.164,15.285,2.096,1.944,2.257,57.986,53.775,62.438,702,49.454,4.35,58.68,39.54,13.51
139.32200707,139.33398543,12.240,11.190,13.361,1.807,1.652,1.973,49.999,45.712,54.579,500,40.851,4.27,62.23,39.75,13.66
139.34596378,139.41270032,16.140,14.777,17.594,2.383,2.182,2.598,65.929,60.363,71.871,516,31.971,3.75,53.08,55.16,16.91
139.47943686,139.52735027,20.703,18.932,22.596,3.057,2.795,3.336,84.572,77.334,92.304,502,24.247,3.74,49.96,52.23,16.98
139.57526369,139.61119875,15.952,14.590,17.407,2.355,2.154,2.570,65.163,59.598,71.109,504,31.595,3.89,50.95,44.78,18.13
139.64713381,139.83023149,20.149,18.451,21.961,2.975,2.724,3.243,82.308,75.371,89.711,518,25.708,4.04,56.99,39.14,16.11
140.01332918,140.03899708,29.434,26.985,32.044,4.346,3.984,4.731,120.235,110.234,130.900,532,18.075,3.90,24.03,57.26,15.58
140.06466498,140.07835453,24.506,22.523,26.617,3.618,3.326,3.930,100.106,92.006,108.727,563,22.974,3.73,28.90,60.29,16.36
140.09204407,140.10402243,28.958,26.877,31.157,4.276,3.968,4.600,118.292,109.791,127.277,717,24.760,3.67,32.24,59.40,16.46
140.11600078,140.12797913,34.591,32.423,36.865,5.107,4.787,5.443,141.301,132.448,150.590,948,27.406,3.69,35.07,57.94,16.18
140.13995749,140.15193584,32.086,30.081,34.190,4.737,4.441,5.048,131.070,122.880,139.663,953,29.701,3.71,38.63,57.68,16.33
140.16391419,140.17589255,30.525,28.812,32.313,4.507,4.254,4.771,124.692,117.695,131.995,1186,38.854,3.89,43.52,52.14,15.82
140.18787090,140.19984925,31.545,29.860,33.300,4.658,4.409,4.917,128.858,121.976,136.027,1311,41.560,3.99,47.43,49.24,15.17
140.21182761,140.22380596,30.610,28.795,32.510,4.520,4.252,4.800,125.042,117.627,132.802,1060,34.629,3.85,51.22,50.07,15.19
140.23578431,140.24776267,29.310,27.522,31.183,4.328,4.064,4.604,119.728,112.425,127.381,1001,34.153,3.82,53.84,49.69,15.22
140.25974102,140.27171937,32.352,30.441,34.352,4.777,4.495,5.072,132.158,124.350,140.328,1068,33.011,3.82,55.88,50.05,15.43
140.28369773,140.29567608,28.182,26.115,30.369,4.161,3.856,4.484,115.122,106.679,124.055,688,24.413,3.69,57.53,53.26,16.38
140.30765443,140.32476637,28.851,26.426,31.438,4.260,3.902,4.642,117.854,107.950,128.423,521,18.058,3.70,50.55,53.34,16.82
140.34187830,140.36925739,30.796,28.247,33.515,4.547,4.171,4.948,125.802,115.386,136.907,537,17.437,3.75,39.53,57.35,18.13
140.39663649,140.41717081,32.951,30.184,35.903,4.865,4.457,5.301,134.603,123.302,146.661,522,15.842,3.78,41.38,57.86,18.34
140.43770513,140.45995064,26.391,24.195,28.731,3.897,3.572,4.242,107.804,98.837,117.367,532,20.159,3.90,44.58,51.32,17.47
140.48219615,140.50957525,27.762,25.423,30.259,4.099,3.754,4.468,113.407,103.850,123.607,518,18.658,3.92,45.36,52.50,19.07
140.53695434,140.57288940,32.260,29.496,35.212,4.763,4.355,5.199,131.780,120.492,143.841,501,15.530,3.54,50.46,54.31,19.11
140.60882446,140.77994379,27.801,25.426,30.337,4.105,3.754,4.479,113.564,103.864,123.925,504,18.129,3.71,53.09,43.90,15.81
140.95106313,140.98357580,25.035,22.907,27.308,3.696,3.382,4.032,102.267,93.575,111.550,509,20.331,3.84,24.01,54.69,15.90
141.01608847,141.02977802,24.645,22.556,26.875,3.639,3.330,3.968,100.674,92.142,109.785,512,20.775,3.81,28.21,56.85,15.89
141.04346757,141.05544592,25.615,23.639,27.711,3.782,3.490,4.091,104.634,96.565,113.197,621,24.244,3.80,31.50,58.28,16.18
141.06742427,141.07940263,23.958,22.148,25.878,3.537,3.270,3.821,97.869,90.472,105.709,647,27.005,3.83,33.77,59.58,16.49
141.09138098,141.10335933,25.713,23.865,27.666,3.796,3.524,4.085,105.035,97.487,113.013,717,27.885,3.76,37.32,58.36,16.58
141.11533769,141.12731604,28.949,27.053,30.943,4.274,3.994,4.569,118.256,110.510,126.402,866,29.914,3.87,41.68,53.01,15.74
141.13929439,141.15127275,22.066,20.482,23.739,3.258,3.024,3.505,90.137,83.668,96.974,719,32.584,3.88,46.56,50.76,15.73
141.16325110,141.17522945,21.637,20.200,23.149,3.195,2.982,3.418,88.385,82.515,94.563,842,38.915,4.00,51.22,45.66,14.70
141.18720781,141.19918616,23.443,21.881,25.086,3.461,3.231,3.704,95.763,89.385,102.477,837,35.704,4.03,54.09,44.07,14.59
141.21116451,141.22314287,23.002,21.394,24.700,3.396,3.159,3.647,93.962,87.392,100.897,758,32.954,4.03,57.83,44.61,14.52
141.23512122,141.24709957,20.671,19.121,22.312,3.052,2.823,3.294,84.439,78.109,91.144,658,31.833,3.91,60.93,45.69,14.67
141.25907793,141.27961225,17.881,16.355,19.511,2.640,2.415,2.881,73.043,66.811,79.701,505,28.242,3.84,58.74,44.01,14.78
141.30014657,141.34805998,22.481,20.604,24.483,3.319,3.042,3.615,91.834,84.167,100.011,528,23.487,3.79,34.82,54.33,17.30
141.39597339,141.41479652,34.887,32.034,37.925,5.151,4.730,5.600,142.510,130.858,154.922,551,15.794,3.92,41.64,49.17,16.28
141.43361965,141.44559800,52.819,49.015,56.840,7.799,7.237,8.392,215.764,200.226,232.188,714,13.518,4.06,45.81,44.25,15.62
141.45757635,141.46955471,67.922,63.744,72.302,10.029,9.412,10.675,277.457,260.390,295.350,984,14.487,3.97,51.66,45.56,16.36
141.48153306,141.49351141,53.791,50.382,57.370,7.942,7.439,8.471,219.734,205.807,234.355,926,17.215,4.00,54.77,42.86,15.77
141.50548977,141.51746812,41.145,38.115,44.353,6.075,5.628,6.549,168.076,155.697,181.178,682,16.575,4.04,56.36,42.79,16.02
141.52944647,141.55511437,37.412,34.241,40.798,5.524,5.056,6.024,152.826,139.874,166.656,512,13.685,3.78,54.61,50.01,19.01
141.58078227,141.79468144,12.210,11.185,13.303,1.803,1.651,1.964,49.876,45.688,54.344,522,42.753,3.93,29.97,52.89,16.13
142.00858061,142.03767089,11.633,10.693,12.634,1.718,1.579,1.865,47.522,43.680,51.611,564,48.481,3.81,33.39,54.65,15.97
142.06676118,142.08558431,13.696,12.577,14.888,2.022,1.857,2.198,55.947,51.376,60.815,552,40.304,3.89,41.07,51.74,15.66
142.10440743,142.12323056,11.147,10.198,12.161,1.646,1.506,1.796,45.535,41.657,49.677,507,45.483,3.88,47.70,52.07,15.68
142.14205369,142.15745443,11.448,10.478,12.483,1.690,1.547,1.843,46.763,42.804,50.991,513,44.812,3.88,52.67,52.00,15.70
142.17285517,142.18825591,10.811,9.916,11.764,1.596,1.464,1.737,44.162,40.508,48.056,538,49.765,3.96,55.72,47.85,15.18
142.20365665,142.22419097,10.092,9.230,11.013,1.490,1.363,1.626,41.224,37.704,44.986,504,49.942,3.87,57.12,48.37,15.42
142.24472529,142.29434989,8.720,7.973,9.519,1.288,1.177,1.406,35.622,32.568,38.886,500,57.337,3.88,35.01,56.12,18.08
142.34397450,142.37477598,9.302,8.517,10.140,1.373,1.258,1.497,37.998,34.793,41.419,517,55.579,3.95,40.13,53.76,18.50
142.40557746,142.42782297,8.459,7.745,9.220,1.249,1.144,1.361,34.553,31.639,37.664,517,61.121,4.03,48.38,49.14,17.45
142.45006849,142.47060281,8.654,7.915,9.443,1.278,1.169,1.394,35.350,32.330,38.575,504,58.242,4.14,51.66,44.87,16.76
142.49113713,142.52364980,7.751,7.101,8.444,1.144,1.048,1.247,31.661,29.005,34.495,523,67.478,4.19,54.51,43.16,16.82
142.55616247,142.80257431,5.895,5.391,6.433,0.870,0.796,0.950,24.080,22.021,26.279,503,85.330,4.07,40.08,46.32,15.33
143.04898615,143.09689956,6.222,5.694,6.785,0.919,0.841,1.002,25.415,23.261,27.715,512,82.294,3.90,49.39,50.04,14.98
143.14481298,,,,,,,,,,,,,,,,


==> supplementary_materials/QUA_2020-2022_flux.csv <==
# Shower parameters:
# Shower         = QUA
# r              = 2.09
# s              = 1.80
# m_lim @ +6.5M  = 8.94e-08 kg
# Met LM mean    = 4.52e+00
# m_lim @ +4.52M = 6.77e-07 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 30
# Min TAP          = 50.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+4.52M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR lower, ZHR upper, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
279.78047157,280.00634909,0.943,0.695,1.250,0.220,0.162,0.291,3.850,2.839,5.105,48,50.927,4.65,31.70,58.26,14.73
280.23222661,280.44441458,0.838,0.604,1.133,0.195,0.141,0.264,3.425,2.468,4.629,42,50.094,4.54,48.03,53.56,14.94
280.65660255,280.72162790,1.194,0.911,1.537,0.278,0.212,0.358,4.878,3.722,6.279,60,50.245,4.41,38.48,53.15,12.57
280.78665325,280.85167859,1.498,1.182,1.872,0.349,0.275,0.436,6.118,4.828,7.646,77,51.414,4.33,42.01,59.39,13.76
280.91670394,280.98515167,1.311,1.014,1.667,0.305,0.236,0.388,5.354,4.140,6.811,66,50.360,4.48,51.24,46.18,11.58
281.05359941,281.16653817,1.067,0.802,1.393,0.249,0.187,0.324,4.360,3.275,5.689,54,50.591,4.26,24.01,70.96,14.11
281.27947693,281.31198960,1.432,1.122,1.800,0.333,0.261,0.419,5.848,4.584,7.353,73,50.994,4.34,31.23,64.79,13.62
281.34450227,281.37188137,1.900,1.541,2.318,0.443,0.359,0.540,7.762,6.294,9.469,97,51.050,4.34,41.73,59.85,13.44
281.39926046,281.42150597,1.542,1.219,1.924,0.359,0.284,0.448,6.299,4.979,7.861,78,50.586,4.32,50.66,59.82,13.52
281.44375149,281.46428581,1.768,1.428,2.163,0.412,0.333,0.504,7.220,5.835,8.836,94,53.182,4.33,58.11,55.94,12.81
281.48482013,281.52588877,1.327,1.029,1.686,0.309,0.240,0.393,5.422,4.202,6.886,67,50.478,4.31,57.47,50.91,12.31
281.56695741,281.60973724,1.331,1.038,1.682,0.310,0.242,0.392,5.437,4.239,6.870,70,52.591,4.64,29.36,52.92,13.12
281.65251707,281.67134020,0.929,0.683,1.236,0.216,0.159,0.288,3.797,2.790,5.049,47,50.565,4.65,32.86,53.74,13.74
281.69016333,281.70727526,1.388,1.086,1.748,0.323,0.253,0.407,5.670,4.436,7.140,72,51.877,4.67,36.81,54.19,14.30
281.72438719,281.73807674,1.119,0.852,1.443,0.261,0.198,0.336,4.570,3.479,5.894,59,52.742,4.72,42.25,50.97,13.86
281.75176629,281.76374464,2.091,1.717,2.523,0.487,0.400,0.588,8.543,7.015,10.306,109,52.119,4.73,47.30,49.45,13.79
281.77572299,281.78770135,1.604,1.296,1.963,0.374,0.302,0.457,6.552,5.295,8.018,94,58.603,4.77,51.51,47.37,13.45
281.79967970,281.81165805,1.079,0.833,1.376,0.251,0.194,0.320,4.409,3.403,5.619,65,60.227,4.84,55.50,44.40,12.72
281.82363641,281.87497221,2.319,1.926,2.769,0.540,0.448,0.645,9.472,7.866,11.310,122,52.612,4.35,40.95,59.54,14.47
281.92630801,281.95368710,1.669,1.339,2.056,0.389,0.312,0.479,6.818,5.469,8.400,88,52.722,4.61,44.33,42.57,11.27
281.98106619,282.00673409,1.480,1.162,1.857,0.345,0.271,0.433,6.044,4.746,7.588,74,50.014,4.62,45.32,43.82,11.04
282.03240199,282.10427211,1.728,1.384,2.131,0.402,0.322,0.496,7.058,5.653,8.706,87,50.355,4.65,35.75,48.12,11.28
282.17614223,282.20865491,2.092,1.721,2.519,0.487,0.401,0.587,8.544,7.029,10.289,111,53.070,4.48,26.68,61.15,13.17
282.24116758,282.26170190,1.820,1.475,2.223,0.424,0.343,0.518,7.436,6.023,9.081,96,52.736,4.52,33.52,58.80,13.21
282.28223622,282.29934815,2.233,1.856,2.664,0.520,0.432,0.620,9.122,7.581,10.884,123,55.082,4.41,37.36,60.92,13.80
282.31646009,282.33014963,2.330,1.951,2.762,0.543,0.454,0.643,9.520,7.971,11.282,133,57.071,4.52,43.61,54.88,12.80
282.34383918,282.36437350,2.159,1.785,2.587,0.503,0.416,0.603,8.819,7.294,10.570,117,54.193,4.27,38.53,60.66,13.24
282.38490782,282.40201975,2.321,1.923,2.778,0.541,0.448,0.647,9.483,7.855,11.347,119,51.264,4.31,42.17,56.65,12.85
282.41913169,282.43624362,3.228,2.758,3.755,0.752,0.642,0.874,13.186,11.267,15.337,168,52.047,4.33,45.13,55.11,12.68
282.45335555,282.47217868,3.036,2.588,3.540,0.707,0.603,0.824,12.403,10.572,14.460,163,53.686,4.28,48.06,52.22,11.99
282.49100181,282.50982493,3.733,3.228,4.293,0.869,0.752,1.000,15.248,13.188,17.538,196,52.510,4.30,52.10,52.51,12.21
282.52864806,282.55089357,4.982,4.383,5.639,1.160,1.021,1.313,20.349,17.905,23.034,250,50.185,4.28,52.81,51.44,12.01
282.57313909,282.60565176,8.206,7.452,9.014,1.911,1.736,2.099,33.519,30.443,36.822,435,53.013,4.58,39.39,46.28,11.31
282.63816443,282.65527637,10.150,9.291,11.068,2.364,2.164,2.578,41.463,37.953,45.212,513,50.540,4.56,37.83,53.04,13.12
282.67238830,282.68778904,8.670,7.900,9.494,2.019,1.840,2.211,35.416,32.273,38.782,466,53.749,4.59,40.15,52.72,13.54
282.70318978,282.71859052,9.371,8.577,10.218,2.182,1.998,2.380,38.280,35.038,41.740,513,54.744,4.66,41.05,52.91,13.99
282.73399126,282.74768081,11.382,10.500,12.319,2.651,2.445,2.869,46.496,42.891,50.324,614,53.943,4.69,44.92,51.71,14.15
282.76137035,282.77505990,11.658,10.746,12.625,2.715,2.503,2.940,47.620,43.898,51.574,604,51.812,4.70,45.79,50.65,14.42
282.78874945,282.80072780,13.540,12.547,14.590,3.153,2.922,3.398,55.309,51.253,59.601,688,50.814,4.75,50.37,46.70,13.71
282.81270615,282.82468451,12.769,11.877,13.709,2.974,2.766,3.193,52.159,48.519,56.000,761,59.599,4.83,55.79,42.51,12.70
282.83666286,282.88115389,19.624,18.422,20.884,4.570,4.290,4.864,80.163,75.251,85.311,992,50.550,4.75,49.84,46.88,13.09
282.92564491,282.95986878,27.393,25.968,28.875,6.379,6.048,6.724,111.898,106.080,117.952,1384,50.524,4.80,43.13,39.65,11.47
282.99409265,283.02831651,33.735,32.154,35.373,7.856,7.488,8.238,137.804,131.347,144.496,1709,50.660,4.75,46.14,39.61,11.03
283.06254038,283.12756573,27.101,25.683,28.577,6.311,5.981,6.655,110.706,104.915,116.734,1367,50.441,4.86,46.09,40.28,10.42
283.19259107,283.23879329,16.901,15.800,18.057,3.936,3.680,4.205,69.038,64.544,73.763,877,51.892,4.59,32.15,57.45,13.36
283.28499551,283.31237460,11.894,10.960,12.886,2.770,2.552,3.001,48.586,44.773,52.637,599,50.362,4.56,42.21,54.72,13.58
283.33975370,283.38253353,10.079,9.226,10.989,2.347,2.149,2.559,41.172,37.689,44.890,514,50.998,4.35,42.74,57.75,13.02
283.42531336,283.46638200,8.734,7.950,9.573,2.034,1.852,2.229,35.677,32.477,39.107,456,52.211,4.25,43.22,60.48,13.48
283.50745064,283.53654093,6.363,5.686,7.099,1.482,1.324,1.653,25.994,23.228,28.999,321,50.444,4.26,48.19,53.61,12.56
283.56563122,283.60498866,4.139,3.602,4.734,0.964,0.839,1.102,16.908,14.714,19.338,213,51.460,4.35,43.32,52.87,12.45
283.64434611,283.67001401,3.309,2.825,3.852,0.771,0.658,0.897,13.517,11.539,15.737,166,50.168,4.43,39.56,51.95,13.03
283.69568191,283.72134981,2.754,2.318,3.248,0.641,0.540,0.756,11.249,9.469,13.267,141,51.201,4.48,41.80,48.38,12.99
283.74701771,283.76755203,2.103,1.730,2.532,0.490,0.403,0.590,8.590,7.066,10.344,111,52.789,4.62,45.63,45.90,12.92
283.78808635,283.80348709,2.020,1.654,2.443,0.470,0.385,0.569,8.252,6.756,9.980,106,52.474,4.64,47.47,46.67,13.08
283.81888783,283.83257738,1.980,1.621,2.395,0.461,0.378,0.558,8.089,6.623,9.784,106,53.528,4.76,51.53,43.26,12.23
283.84626692,283.87193482,1.824,1.474,2.232,0.425,0.343,0.520,7.452,6.022,9.119,94,51.527,4.81,52.84,44.49,11.95
283.89760272,283.93867136,1.419,1.114,1.781,0.330,0.259,0.415,5.795,4.550,7.275,74,52.166,4.69,43.68,49.36,12.84
283.97974000,284.00198552,1.753,1.406,2.159,0.408,0.327,0.503,7.159,5.742,8.820,88,50.213,4.73,51.15,41.72,11.51
284.02423103,284.03963177,0.928,0.684,1.230,0.216,0.159,0.287,3.790,2.795,5.025,48,51.731,4.60,45.60,48.97,11.94
284.05503251,284.07898922,0.669,0.463,0.935,0.156,0.108,0.218,2.733,1.893,3.819,34,50.824,4.72,41.08,47.63,11.21
284.10294592,284.18166082,1.280,0.992,1.625,0.298,0.231,0.379,5.228,4.052,6.639,67,52.350,4.59,33.18,55.20,11.00
284.26037571,284.28775480,0.864,0.633,1.153,0.201,0.147,0.269,3.531,2.585,4.710,46,53.213,4.43,21.95,66.88,12.95
284.31513390,284.34080180,0.743,0.531,1.012,0.173,0.124,0.236,3.036,2.169,4.135,40,53.814,4.30,27.00,67.29,13.25
284.36646970,284.38529282,1.114,0.850,1.434,0.259,0.198,0.334,4.551,3.473,5.859,60,53.850,4.31,33.71,63.97,13.36
284.40411595,284.41951669,1.314,1.016,1.671,0.306,0.237,0.389,5.366,4.150,6.827,66,50.241,4.29,39.71,59.50,12.87
284.43491743,284.44860698,1.145,0.870,1.481,0.267,0.203,0.345,4.679,3.553,6.048,58,50.642,4.39,44.26,54.21,12.24
284.46229652,284.47598607,1.091,0.835,1.402,0.254,0.194,0.326,4.457,3.409,5.725,61,55.909,4.37,47.88,52.45,12.04
284.48967562,284.50165397,0.931,0.711,1.199,0.217,0.165,0.279,3.804,2.903,4.896,60,64.438,4.54,52.31,49.78,11.75
284.51363232,284.52561068,1.140,0.904,1.419,0.266,0.211,0.330,4.657,3.693,5.796,80,70.171,4.53,55.52,50.65,11.93
284.53758903,284.54956738,1.262,1.018,1.548,0.294,0.237,0.361,5.157,4.157,6.324,92,72.878,4.51,59.23,50.14,11.90
284.56154574,284.57352409,1.585,1.273,1.950,0.369,0.296,0.454,6.474,5.199,7.967,89,56.155,4.30,63.29,51.22,12.19
284.58550244,284.60603676,1.139,0.865,1.472,0.265,0.201,0.343,4.653,3.533,6.015,58,50.923,4.29,61.92,49.54,12.07
284.62657108,284.67106211,1.187,0.906,1.528,0.276,0.211,0.356,4.848,3.699,6.240,60,50.558,4.59,49.01,37.24,9.09
284.71555314,,,,,,,,,,,,,,,,


==> supplementary_materials/QUA_2020_flux.csv <==
# Shower parameters:
# Shower         = QUA
# r              = 2.09
# s              = 1.80
# m_lim @ +6.5M  = 8.94e-08 kg
# Met LM mean    = 4.52e+00
# m_lim @ +4.52M = 6.79e-07 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 30
# Min TAP          = 10.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+4.52M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR lower, ZHR upper, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
281.43006194,281.62513798,1.471,0.992,2.099,0.342,0.231,0.488,6.007,4.053,8.576,30,20.399,4.21,24.08,78.53,14.39
281.82021402,281.84074834,3.212,2.211,4.510,0.747,0.514,1.048,13.119,9.030,18.424,33,10.276,4.16,35.76,72.90,15.11
281.86128266,281.88352817,2.825,1.999,3.878,0.657,0.465,0.902,11.542,8.168,15.842,38,13.449,4.22,44.41,67.20,14.55
281.90577369,281.92801920,1.531,1.033,2.185,0.356,0.240,0.508,6.254,4.219,8.927,30,19.596,4.39,52.64,54.81,12.68
281.95026471,281.96395426,2.667,1.836,3.745,0.620,0.427,0.871,10.894,7.499,15.299,33,12.375,4.47,58.96,49.84,11.91
281.97764381,281.98962216,2.622,1.769,3.743,0.610,0.411,0.870,10.711,7.227,15.291,30,11.441,4.42,64.57,48.82,11.93
282.00160051,282.08887137,1.789,1.253,2.476,0.416,0.291,0.576,7.306,5.117,10.115,36,20.128,4.52,33.64,59.98,13.45
282.17614223,282.18983178,3.040,2.118,4.228,0.707,0.492,0.983,12.419,8.650,17.272,35,11.512,4.60,27.84,57.12,13.24
282.20352133,282.21549968,3.416,2.441,4.652,0.794,0.567,1.081,13.956,9.970,19.004,40,11.708,4.59,33.11,56.84,13.83
282.22747803,282.23945639,2.813,2.001,3.846,0.654,0.465,0.894,11.493,8.172,15.711,39,13.862,4.69,38.22,52.93,13.34
282.25143474,282.26341309,2.279,1.596,3.155,0.530,0.371,0.733,9.309,6.520,12.888,36,15.797,4.77,43.46,50.03,13.04
282.27539145,282.28736980,2.516,1.781,3.454,0.585,0.414,0.803,10.278,7.273,14.108,38,15.103,4.64,48.86,53.37,14.17
282.29934815,282.31132651,3.143,2.374,4.081,0.731,0.552,0.949,12.839,9.698,16.672,56,17.818,4.69,54.23,48.60,13.32
282.32330486,282.33528321,2.688,2.079,3.419,0.625,0.483,0.795,10.979,8.491,13.968,66,24.556,4.81,59.47,38.87,10.99
282.34726157,282.58340625,17.029,14.579,19.773,3.959,3.389,4.597,69.562,59.555,80.770,172,10.100,4.26,30.92,62.53,15.14
282.81955093,282.85548599,25.383,22.374,28.684,5.901,5.201,6.668,103.689,91.398,117.172,257,10.125,4.23,41.02,63.60,15.56
282.89142105,282.92564491,20.632,17.948,23.605,4.796,4.172,5.487,84.283,73.318,96.424,212,10.275,4.76,60.24,43.35,12.84
282.95986878,283.06082919,21.347,18.589,24.399,4.962,4.321,5.672,87.200,75.933,99.668,215,10.072,4.48,41.58,57.42,13.59
283.16178959,283.18061272,17.095,14.762,19.692,3.974,3.432,4.578,69.832,60.303,80.439,192,11.231,4.48,22.56,63.72,13.55
283.19943585,283.21312539,23.994,21.177,27.083,5.578,4.923,6.296,98.016,86.506,110.631,262,10.919,4.54,28.73,57.57,12.93
283.22681494,283.23879329,18.145,15.705,20.856,4.218,3.651,4.848,74.120,64.155,85.194,198,10.912,4.54,34.13,56.45,13.10
283.25077164,283.26275000,16.736,14.549,19.159,3.891,3.382,4.454,68.366,59.432,78.265,210,12.548,4.66,39.35,53.50,12.88
283.27472835,283.28670670,11.490,9.842,13.336,2.671,2.288,3.100,46.938,40.204,54.477,173,15.056,4.75,44.63,49.32,12.51
283.29868506,283.31066341,13.257,11.453,15.265,3.082,2.662,3.549,54.154,46.783,62.357,193,14.558,4.58,50.03,53.17,13.96
283.32264176,283.33462012,8.780,7.436,10.298,2.041,1.729,2.394,35.868,30.375,42.067,151,17.197,4.63,55.41,47.81,12.92
283.34659847,283.35857682,8.665,7.115,10.452,2.014,1.654,2.430,35.395,29.063,42.697,109,12.580,4.72,59.82,38.51,10.96
283.86680124,283.88904676,2.974,2.021,4.222,0.691,0.470,0.981,12.150,8.255,17.246,31,10.422,4.31,37.70,69.01,14.79
283.91129227,283.93353778,2.994,2.073,4.184,0.696,0.482,0.973,12.231,8.470,17.091,34,11.356,4.51,44.46,57.85,13.58
283.95578330,283.97289523,2.136,1.451,3.032,0.497,0.337,0.705,8.726,5.929,12.385,31,14.513,4.64,52.60,45.13,11.09
283.99000716,284.00198552,2.344,1.593,3.328,0.545,0.370,0.774,9.576,6.507,13.593,31,13.223,4.56,58.66,44.45,10.99
284.01396387,284.02594222,2.058,1.398,2.921,0.478,0.325,0.679,8.408,5.713,11.934,31,15.062,4.58,63.95,43.22,10.73
284.03792058,284.12348024,2.349,1.596,3.334,0.546,0.371,0.775,9.596,6.520,13.620,31,13.197,4.45,53.34,56.52,13.01
284.20903991,284.25181974,1.926,1.299,2.750,0.448,0.302,0.639,7.868,5.308,11.232,30,15.576,4.27,33.64,62.22,14.74
284.79084564,284.87982770,1.529,1.031,2.182,0.355,0.240,0.507,6.244,4.213,8.914,30,19.626,4.27,34.84,80.41,13.72
288.93877828,,,,,,,,,,,,,,,,


==> supplementary_materials/QUA_2021_flux.csv <==
# Shower parameters:
# Shower         = QUA
# r              = 2.09
# s              = 1.80
# m_lim @ +6.5M  = 8.94e-08 kg
# Met LM mean    = 4.61e+00
# m_lim @ +4.61M = 6.19e-07 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 30
# Min TAP          = 10.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+4.61M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR lower, ZHR upper, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
281.55326786,281.75005509,1.310,0.902,1.840,0.325,0.224,0.457,5.352,3.684,7.516,33,25.187,4.36,24.91,49.02,12.08
281.94684233,281.97935500,0.786,0.534,1.116,0.195,0.133,0.277,3.211,2.182,4.558,31,39.437,4.74,38.03,34.14,9.18
282.01186767,282.02726841,2.793,1.945,3.884,0.693,0.483,0.964,11.410,7.947,15.868,35,12.531,4.65,48.26,34.31,9.47
282.04266915,282.16758627,1.361,0.931,1.921,0.338,0.231,0.477,5.558,3.802,7.847,32,23.518,4.80,54.98,29.92,7.90
282.29250338,282.39346379,4.048,2.917,5.472,1.005,0.724,1.358,16.535,11.917,22.351,42,10.376,4.19,19.85,69.01,11.91
282.49442419,282.51838090,7.303,5.745,9.155,1.813,1.426,2.273,29.834,23.467,37.397,75,10.269,4.37,30.62,41.56,8.72
282.54233761,282.56287193,8.144,6.514,10.058,2.022,1.617,2.497,33.268,26.610,41.086,86,10.560,4.42,38.49,37.61,8.35
282.58340625,282.59709579,8.632,7.000,10.531,2.143,1.738,2.614,35.262,28.595,43.017,97,11.237,4.66,45.99,30.85,7.09
282.61078534,282.62276369,10.734,8.846,12.905,2.665,2.196,3.204,43.847,36.136,52.716,113,10.528,4.70,50.85,28.18,7.11
282.63474205,282.64672040,15.894,13.601,18.463,3.946,3.377,4.584,64.925,55.559,75.419,171,10.759,4.64,55.95,28.42,7.47
282.65869875,282.67067711,12.092,10.117,14.339,3.002,2.512,3.560,49.394,41.328,58.575,132,10.917,4.59,61.17,30.28,7.98
282.68265546,282.73228007,12.506,10.426,14.880,3.105,2.588,3.694,51.086,42.588,60.783,127,10.155,4.44,60.45,34.34,9.21
282.78190467,282.84179644,27.680,24.570,31.075,6.872,6.100,7.715,113.072,100.368,126.940,287,10.368,4.19,41.65,59.04,14.45
282.90168821,282.92051133,36.984,33.372,40.880,9.182,8.286,10.149,151.078,136.324,166.992,383,10.356,4.35,22.66,60.91,14.61
282.93933446,282.95131281,31.597,28.382,35.077,7.845,7.047,8.709,129.073,115.940,143.286,352,11.140,4.52,28.48,47.65,12.14
282.96329117,282.97526952,29.515,26.879,32.339,7.328,6.673,8.029,120.567,109.799,132.105,460,15.585,4.68,33.31,41.49,10.87
282.98724787,282.99922623,32.295,29.609,35.160,8.018,7.351,8.729,131.924,120.950,143.625,532,16.473,4.75,38.34,37.94,10.19
283.01120458,283.02318293,30.107,27.675,32.695,7.475,6.871,8.117,122.985,113.052,133.558,565,18.766,4.77,43.68,36.85,10.13
283.03516129,283.04713964,35.033,32.061,38.206,8.698,7.960,9.486,143.107,130.966,156.070,511,14.586,4.58,48.86,42.12,11.64
283.05911799,283.07109635,28.930,26.646,31.357,7.182,6.615,7.785,118.176,108.847,128.091,592,20.463,4.89,54.69,32.34,9.31
283.08307470,283.09505305,25.129,23.062,27.333,6.239,5.726,6.786,102.652,94.206,111.652,544,21.648,4.94,58.75,28.21,8.19
283.10703141,283.31921938,11.564,9.555,13.870,2.871,2.372,3.443,47.237,39.033,56.656,116,10.031,4.26,28.89,58.65,12.04
283.53140735,283.55365286,4.629,3.436,6.103,1.149,0.853,1.515,18.910,14.035,24.930,50,10.801,4.46,29.99,44.03,8.91
283.57589838,283.59472150,3.997,2.904,5.366,0.992,0.721,1.332,16.329,11.865,21.921,44,11.007,4.38,37.59,44.08,9.25
283.61354463,283.63065656,2.589,1.759,3.674,0.643,0.437,0.912,10.574,7.184,15.009,31,11.976,4.40,47.19,39.91,8.81
283.64776850,283.66659162,2.647,1.854,3.665,0.657,0.460,0.910,10.814,7.574,14.971,36,13.599,4.42,54.80,37.35,8.69
283.68541475,283.73675055,1.686,1.146,2.394,0.419,0.284,0.594,6.889,4.681,9.779,31,18.382,4.54,59.79,33.85,8.52
283.78808635,283.90273630,0.765,0.523,1.080,0.190,0.130,0.268,3.125,2.138,4.412,32,41.829,4.52,33.00,51.10,12.87
284.01738626,284.05161012,0.697,0.474,0.990,0.173,0.118,0.246,2.849,1.936,4.044,31,44.450,4.76,46.17,37.84,10.93
284.08583399,284.10123473,1.018,0.717,1.403,0.253,0.178,0.348,4.157,2.927,5.730,37,36.358,5.11,56.88,25.93,7.99
284.11663547,284.36475850,0.972,0.669,1.365,0.241,0.166,0.339,3.971,2.733,5.577,33,33.946,4.50,31.49,55.02,11.10
284.61288154,284.64197182,1.143,0.787,1.606,0.284,0.195,0.399,4.670,3.215,6.559,33,28.863,4.58,42.14,38.39,8.28
284.67106211,284.68817404,1.614,1.096,2.290,0.401,0.272,0.569,6.592,4.479,9.356,31,19.211,4.45,53.77,37.59,8.76
284.70528598,284.76004416,1.206,0.820,1.712,0.300,0.204,0.425,4.928,3.348,6.995,31,25.697,4.39,56.19,47.58,11.65
284.81480235,,,,,,,,,,,,,,,,


==> supplementary_materials/QUA_2022_fllux.csv <==
# Shower parameters:
# Shower         = QUA
# r              = 2.09
# s              = 1.80
# m_lim @ +6.5M  = 8.94e-08 kg
# Met LM mean    = 4.47e+00
# m_lim @ +4.47M = 7.16e-07 kg
# CI int.        = 95.0 %
# Binning parameters:
# Min. meteors     = 30
# Min TAP          = 10.00 x 1000 km^2 h
# Min bin duration = 0.50 h
# Max bin duration = 12.00 h
# Sol bin start (deg), Mean Sol (deg), Flux@+6.5M (met / 1000 km^2 h), Flux CI low, Flux CI high, Flux@+4.47M (met / 1000 km^2 h), Flux CI low, Flux CI high, ZHR, ZHR lower, ZHR upper, Meteor Count, Time-area product (corrected to +6.5M) (1000 km^2/h), Meteor LM, Radiant elev (deg), Radiat dist (deg), Ang vel (deg/s)
281.28632170,281.45915223,1.654,1.145,2.311,0.370,0.256,0.517,6.755,4.678,9.440,34,20.559,4.42,17.89,68.91,15.97
281.63198275,281.64909469,0.816,0.555,1.159,0.183,0.124,0.259,3.335,2.266,4.733,31,37.973,4.54,23.48,62.32,14.70
281.66620662,281.67818497,0.877,0.596,1.245,0.196,0.133,0.279,3.584,2.435,5.087,31,35.336,4.61,29.21,57.62,14.17
281.69016333,281.70214168,1.172,0.864,1.554,0.262,0.193,0.348,4.788,3.530,6.348,48,40.950,4.65,34.04,55.18,13.98
281.71412003,281.72609839,1.083,0.801,1.431,0.242,0.179,0.320,4.422,3.272,5.846,49,45.263,4.65,39.29,53.67,14.07
281.73807674,281.75005509,0.716,0.504,0.988,0.160,0.113,0.221,2.927,2.061,4.034,37,51.645,4.69,44.43,51.21,13.76
281.76203345,281.77401180,2.005,1.663,2.395,0.448,0.372,0.536,8.189,6.795,9.785,121,60.359,4.74,49.75,47.93,13.20
281.78599015,281.79796851,0.831,0.634,1.070,0.186,0.142,0.239,3.394,2.590,4.369,60,72.212,4.82,55.11,43.58,12.27
281.80994686,281.82192521,0.770,0.552,1.044,0.172,0.124,0.234,3.144,2.256,4.265,41,53.271,4.83,58.90,40.81,11.47
281.83390357,282.00331171,1.391,0.951,1.963,0.311,0.213,0.439,5.681,3.886,8.020,32,23.010,4.14,19.76,68.05,12.53
282.17271985,282.21721087,0.902,0.617,1.273,0.202,0.138,0.285,3.684,2.520,5.201,32,35.479,4.16,20.83,67.44,11.08
282.26170190,282.27881383,1.470,1.030,2.035,0.329,0.230,0.455,6.005,4.206,8.313,36,24.491,4.14,26.16,67.23,12.24
282.29592577,282.30790412,1.350,0.924,1.906,0.302,0.207,0.426,5.516,3.773,7.787,32,23.699,4.11,28.81,66.56,12.45
282.31988247,282.33186083,2.419,1.855,3.101,0.541,0.415,0.694,9.881,7.576,12.667,62,25.632,4.13,30.71,67.34,12.65
282.34383918,282.35581753,1.688,1.240,2.244,0.377,0.277,0.502,6.894,5.065,9.167,47,27.851,4.15,35.27,63.83,12.75
282.36779589,282.37977424,2.139,1.654,2.721,0.478,0.370,0.609,8.736,6.756,11.114,66,30.862,4.23,39.25,60.12,12.50
282.39175259,282.40373095,2.357,1.885,2.911,0.527,0.422,0.651,9.628,7.701,11.890,86,36.489,4.23,42.47,56.57,12.16
282.41570930,282.42768765,2.906,2.376,3.517,0.650,0.531,0.787,11.869,9.708,14.368,105,36.138,4.27,45.28,55.49,12.08
282.43966601,282.45164436,3.234,2.658,3.898,0.723,0.594,0.872,13.211,10.858,15.923,110,34.013,4.23,48.58,53.48,11.74
282.46362271,282.47560107,2.367,1.852,2.980,0.529,0.414,0.667,9.668,7.564,12.175,72,30.423,4.23,51.07,51.02,11.27
282.48757942,282.49955777,3.809,3.116,4.611,0.852,0.697,1.031,15.561,12.727,18.837,105,27.564,4.16,53.76,54.54,11.98
282.51153613,282.52351448,3.165,2.561,3.869,0.708,0.573,0.865,12.929,10.460,15.805,95,30.016,4.25,57.68,53.57,11.92
282.53549283,282.54747119,4.230,3.434,5.155,0.946,0.768,1.153,17.278,14.027,21.057,98,23.169,4.16,58.76,55.33,12.15
282.55944954,282.57142789,4.070,3.011,5.380,0.910,0.673,1.203,16.624,12.298,21.978,49,12.041,4.22,45.56,58.17,12.79
282.58340625,282.60222937,5.780,4.498,7.316,1.293,1.006,1.636,23.613,18.372,29.884,69,11.937,4.24,31.77,64.69,14.60
282.62105250,282.63303085,6.220,5.189,7.396,1.391,1.161,1.654,25.409,21.198,30.211,128,20.578,4.39,25.82,65.34,14.95
282.64500921,282.65698756,7.197,6.271,8.221,1.610,1.403,1.839,29.398,25.616,33.580,217,30.153,4.43,27.16,64.53,14.75
282.66896591,282.68094427,6.347,5.568,7.205,1.420,1.245,1.611,25.927,22.744,29.431,239,37.656,4.49,30.89,60.68,14.35
282.69292262,282.70490097,6.833,6.097,7.634,1.528,1.364,1.707,27.914,24.907,31.184,313,45.805,4.59,36.17,55.21,13.57
282.71687933,282.72885768,7.362,6.638,8.144,1.647,1.485,1.822,30.075,27.116,33.270,377,51.206,4.61,41.10,53.99,13.63
282.74083603,282.75281439,9.142,8.382,9.953,2.045,1.875,2.226,37.345,34.239,40.658,532,58.192,4.65,44.77,50.98,13.29
282.76479274,282.77677109,8.667,7.906,9.482,1.938,1.768,2.121,35.405,32.295,38.733,476,54.920,4.68,46.54,50.23,13.60
282.78874945,282.80072780,9.637,8.874,10.449,2.155,1.985,2.337,39.368,36.250,42.683,588,61.013,4.74,51.52,45.98,12.90
282.81270615,282.82468451,8.691,8.029,9.394,1.944,1.796,2.101,35.503,32.797,38.373,636,73.178,4.83,56.76,41.24,11.78
282.83666286,282.84864121,7.484,6.483,8.597,1.674,1.450,1.923,30.573,26.482,35.116,200,26.723,4.79,58.94,42.35,11.68
282.86061957,282.88286508,6.402,4.981,8.103,1.432,1.114,1.812,26.153,20.349,33.099,69,10.777,5.30,56.68,21.46,6.67
282.90511059,282.92735611,6.133,4.702,7.863,1.372,1.052,1.759,25.054,19.209,32.118,62,10.109,5.17,63.11,23.50,7.33
282.94960162,282.97355833,8.587,6.913,10.542,1.920,1.546,2.358,35.076,28.241,43.065,91,10.598,4.98,65.77,29.46,8.81
282.99751503,283.09505305,6.997,5.455,8.841,1.565,1.220,1.977,28.584,22.283,36.114,70,10.004,4.28,44.05,60.23,11.23
283.19259107,283.24050448,12.284,10.248,14.606,2.747,2.292,3.267,50.179,41.863,59.663,128,10.420,4.14,19.90,70.84,11.77
283.28841790,283.30724102,10.505,8.626,12.672,2.349,1.929,2.834,42.912,35.236,51.765,109,10.376,4.15,23.49,64.38,11.76
283.32606415,283.34146489,10.896,8.980,13.100,2.437,2.008,2.930,44.509,36.682,53.512,113,10.371,4.07,27.13,69.54,12.49
283.35686563,283.37226637,11.912,9.974,14.117,2.664,2.231,3.157,48.661,40.743,57.669,133,11.165,4.00,32.11,70.70,13.09
283.38766711,283.39964546,11.327,9.384,13.555,2.533,2.099,3.032,46.271,38.332,55.370,119,10.506,4.09,36.66,65.03,12.87
283.41162382,283.42360217,11.123,9.286,13.216,2.488,2.077,2.956,45.436,37.934,53.987,129,11.598,4.08,39.69,65.69,13.37
283.43558052,283.44755888,10.275,8.505,12.304,2.298,1.902,2.752,41.971,34.741,50.263,118,11.485,3.95,43.00,70.22,14.15
283.45953723,283.47151558,8.054,6.704,9.597,1.801,1.499,2.146,32.902,27.387,39.201,125,15.519,4.20,45.32,61.61,12.87
283.48349394,283.49547229,6.127,5.040,7.379,1.370,1.127,1.650,25.029,20.590,30.141,111,18.116,4.29,48.81,54.00,11.84
283.50745064,283.51942900,6.558,5.419,7.865,1.467,1.212,1.759,26.788,22.136,32.130,116,17.689,4.14,50.72,55.39,12.31
283.53140735,283.54338570,6.551,5.436,7.828,1.465,1.216,1.751,26.760,22.205,31.975,121,18.471,4.10,53.94,57.22,12.85
283.55536406,283.56734241,5.333,4.187,6.695,1.193,0.936,1.497,21.783,17.105,27.347,74,13.877,4.20,54.02,58.78,13.19
283.57932076,283.59129912,4.560,3.384,6.012,1.020,0.757,1.345,18.627,13.825,24.557,50,10.965,4.15,50.94,59.04,13.64
283.60327747,283.62210060,3.113,2.181,4.310,0.696,0.488,0.964,12.718,8.907,17.607,36,11.563,4.30,29.09,66.85,15.02
283.64092372,283.65290208,2.985,2.142,4.049,0.668,0.479,0.906,12.193,8.750,16.542,41,13.736,4.31,27.39,62.99,14.80
283.66488043,283.67685878,3.451,2.680,4.375,0.772,0.599,0.978,14.096,10.946,17.870,68,19.706,4.42,28.98,57.57,13.96
283.68883714,283.70081549,2.371,1.818,3.040,0.530,0.407,0.680,9.687,7.427,12.418,62,26.146,4.50,32.52,51.04,13.00
283.71279384,283.72477220,2.038,1.526,2.666,0.456,0.341,0.596,8.325,6.236,10.889,53,26.008,4.50,37.83,49.46,12.69
283.73675055,283.74872890,1.759,1.283,2.354,0.394,0.287,0.527,7.187,5.242,9.617,45,25.576,4.54,43.44,47.97,12.66
283.76070726,283.77268561,1.826,1.406,2.332,0.408,0.315,0.522,7.460,5.745,9.527,64,35.044,4.56,45.96,46.07,12.36
283.78466396,283.79664232,1.219,0.910,1.599,0.273,0.204,0.358,4.980,3.719,6.531,52,42.654,4.55,47.41,46.92,12.86
283.80862067,283.82059902,1.871,1.512,2.289,0.418,0.338,0.512,7.642,6.176,9.352,94,50.245,4.68,51.30,43.93,12.21
283.83257738,283.84455573,1.328,1.061,1.643,0.297,0.237,0.367,5.426,4.334,6.710,85,63.988,4.85,56.49,37.92,10.73
283.85653408,283.88391318,0.873,0.589,1.246,0.195,0.132,0.279,3.566,2.406,5.091,30,34.362,4.96,58.11,34.16,9.58
283.91129227,284.06187728,0.440,0.297,0.628,0.098,0.066,0.140,1.796,1.212,2.564,30,68.223,4.47,37.55,57.91,10.92
284.21246230,284.23813020,1.312,0.919,1.816,0.293,0.206,0.406,5.360,3.754,7.420,36,27.438,4.28,17.92,69.96,12.25
284.26379810,284.28091003,0.924,0.624,1.319,0.207,0.139,0.295,3.775,2.547,5.390,30,32.459,4.36,21.07,66.97,12.13
284.29802196,284.32540106,0.570,0.390,0.805,0.128,0.087,0.180,2.330,1.594,3.289,32,56.110,4.29,25.41,66.92,12.46
284.35278015,284.36646970,0.914,0.621,1.297,0.204,0.139,0.290,3.732,2.536,5.298,31,33.928,4.21,30.35,67.49,12.71
284.38015924,284.39213760,1.180,0.851,1.596,0.264,0.190,0.357,4.822,3.475,6.518,42,35.580,4.25,34.94,62.19,12.47
284.40411595,284.41609430,1.340,1.001,1.758,0.300,0.224,0.393,5.476,4.090,7.181,52,38.792,4.23,39.17,59.95,12.19
284.42807266,284.44005101,1.242,0.928,1.629,0.278,0.207,0.364,5.073,3.789,6.653,52,41.869,4.28,43.10,56.13,11.79
284.45202936,284.46400772,0.798,0.559,1.104,0.178,0.125,0.247,3.259,2.283,4.512,36,45.125,4.30,47.06,52.88,11.41
284.47598607,284.48796442,1.133,0.865,1.458,0.253,0.193,0.326,4.628,3.532,5.957,60,52.959,4.40,50.93,50.02,11.04
284.49994278,284.51192113,1.076,0.837,1.362,0.241,0.187,0.305,4.396,3.421,5.564,69,64.112,4.48,55.14,49.75,11.16
284.52389948,284.53587784,1.082,0.853,1.355,0.242,0.191,0.303,4.421,3.483,5.534,76,70.218,4.49,59.49,49.02,11.10
284.54785619,284.55983454,1.148,0.892,1.456,0.257,0.199,0.326,4.691,3.643,5.947,68,59.216,4.33,63.96,49.53,11.31
284.57181290,284.58379125,1.669,1.322,2.080,0.373,0.296,0.465,6.819,5.398,8.498,79,47.327,4.21,69.23,49.80,11.60
284.59576960,,,,,,,,,,,,,,,,

